Weighing the stellar constituents of the Galactic halo with APOGEE red giant stars

The stellar mass in the halo of the Milky Way is notoriously difficult to determine, owing to the paucity of its stars in the solar neighbourhood. With tentative evidence from $\it{Gaia}$ that the nearby stellar halo is dominated by a massive accretion event -- referred to as $\it{Gaia-Enceladus}$ or Sausage -- these constraints are now increasingly urgent. We measure the mass in kinematically selected mono-abundance populations (MAPs) of the stellar halo between $-3 <$ [Fe/H] $< -1$ and $0.0 <$ [Mg/Fe] $< 0.4$ using red giant star counts from APOGEE DR14. We find that MAPs are well fit by single power laws on triaxial ellipsoidal surfaces, and we show that that the power law slope $\alpha$ changes such that high $\mathrm{[Mg/Fe]}$ populations have $\alpha \sim 4$, whereas low [Mg/Fe] MAPs are more extended with shallow slopes, $\alpha \sim 2$. We estimate the total stellar mass to be $M_{*,\mathrm{tot}} = 1.3^{+0.3}_{-0.2}\times10^{9}\ \mathrm{M_{\odot}}$, of which we estimate $\sim 0.9^{+0.2}_{-0.1} \times 10^{9} \mathrm{M_{\odot}}$ to be accreted. We estimate that the mass of accreted stars with $e > 0.7$ is $M_{*,\mathrm{accreted},e>0.7} = 3 \pm 1\ \mathrm{(stat.)}\pm 1\ \mathrm{(syst.)}\times10^{8}\ \mathrm{M_\odot}$, or $\sim 30-50\%$ of the accreted halo mass. If the majority of these stars $\it{are}$ the progeny of a massive accreted dwarf, this places an upper limit on its stellar mass, and implies a halo mass for the progenitor of $\sim 10^{10.2\pm0.2}\ \mathrm{M_\odot}$. This constraint not only shows that the $\it{Gaia-Enceladus}$/Sausage progenitor may not be as massive as originally suggested, but that the majority of the Milky Way stellar halo was accreted. These measurements are an important step towards fully reconstructing the assembly history of the Milky Way.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
